Stochastic Precision Ensemble: Self-Knowledge Distillation for Quantized Deep Neural Networks

The quantization of deep neural networks (QDNNs) has been actively studied for deployment in edge devices. Recent studies employ the knowledge distillation (KD) method to improve the performance of quantized networks. In this study, we propose stochastic precision ensemble training for QDNNs (SPEQ). SPEQ is a knowledge distillation training scheme; however, the teacher is formed by sharing the model parameters of the student network. We obtain the soft labels of the teacher by changing the bit precision of the activation stochastically at each layer of the forward-pass computation. The student model is trained with these soft labels to reduce the activation quantization noise. The cosine similarity loss is employed, instead of the KL-divergence, for KD training. As the teacher model changes continuously by random bit-precision assignment, it exploits the effect of stochastic ensemble KD. SPEQ outperforms the existing quantization training methods in various tasks, such as image classification, question-answering, and transfer learning without the need for cumbersome teacher networks.

==> chapter3_sources/HLPP.txt <==
1 1.4923
2 1.3893
3 1.8629
4 1.0851
5 2.0187
6 1.3105
7 3.0084
8 1.0040
9 2.0070
10 1.0653
11 1.8111
12 1.2448
13 2.3218
14 1.2044
15 1.4182
16 1.5139
17 1.3084
18 2.3839


==> chapter3_sources/LPP_CO.txt <==
1 7.5184
2 5.0647
3 6.8098
4 3.7337
5 5.4325
6 3.6606
7 7.3153
8 2.5690
9 4.5794
10 2.6521
11 3.7843
12 2.9323
13 4.4042
14 2.9914
15 2.4673
16 3.3793
17 1.9360
18 5.4931

==> chapter3_sources/LPP_KD.txt <==
1 8.0147
2 6.3819
3 7.4061
4 5.3032
5 6.1833
6 4.0005
7 8.6771
8 2.7282
9 5.5784
10 2.9010
11 4.6252
12 3.2825
13 5.6792
14 3.3869
15 3.2863
16 3.8947
17 2.7722
18 6.3810

==> chapter3_sources/a1.txt <==
0	0.0462364
1	0.018717617
2	-0.66918743
3	0.075884037
4	0.17691192
5	0.098966926
6	0.036110368
7	0.17753531
8	0.024121448
9	0.01470344


==> chapter3_sources/a2.txt <==
0	0.034877621
1	0.014918718
2	-0.42572436
3	0.055042792
4	0.10977592
5	0.070478044
6	0.028427949
7	0.081149727
8	0.019291356
9	0.011762095


==> chapter3_sources/a3.txt <==
0	0.034877621
1	0.014918718
2	-0.42572436
3	0.055042792
4	0.10977592
5	0.070478044
6	0.028427949
7	0.081149727
8	0.019291356
9	0.011762095


==> chapter3_sources/b1.txt <==
0	0.026301945
1	0.010189785
2	0.61716002
3	0.041186694
4	0.098918095
5	0.050130304
6	0.022876704
7	0.11511302
8	0.011140862
9	0.006982513


==> chapter3_sources/b2.txt <==
0	0.026783532
1	0.010359193
2	0.544945
3	0.045938089
4	0.12977514
5	0.061578844
6	0.020712303
7	0.1384567
8	0.013385151
9	0.008065974


==> chapter3_sources/c1.txt <==
0	0.031682312
1	0.013685833
2	-0.41919652
3	0.048289467
4	0.11027788
5	0.065267146
6	0.026847715
7	0.094929546
8	0.017453475
9	0.010763146


==> chapter3_sources/c2.txt <==
0	-0.073218487
1	-0.009645349
2	0.25417566
3	-0.11802904
4	0.058863349
5	-0.038482118
6	0.012518149
7	-0.066294894
8	-0.013068561
9	-0.006818967


==> chapter3_sources/d1.txt <==
0	0.041427229
1	0.012288263
2	0.49410987
3	0.069543898
4	0.11800247
5	0.069275267
6	0.018208673
7	0.15171568
8	0.015998863
9	0.009429768


==> chapter3_sources/d2.txt <==
0	0.026783532
1	0.010359193
2	0.544945
3	0.045938089
4	0.12977514
5	0.061578844
6	0.020712303
7	0.1384567
8	0.013385151
9	0.008065974


==> chapter3_sources/model0.txt <==
0 0.012754631
1 0.017113876
2 0.018626722
3 0.5525071
4 0.019742748
5 0.11994824
6 0.13338946
7 0.09392244
8 0.009288214
9 0.02270653


==> chapter3_sources/model1.txt <==
0 0.01471048
1 0.018237136
2 0.0280082
3 0.43633172
4 0.015038161
5 0.16818614
6 0.21765015
7 0.07216706
8 0.010798216
9 0.018872643


==> chapter3_sources/model2.txt <==
0 0.008693031
1 0.012885697
2 0.022044413
3 0.67194825
4 0.015920501
5 0.10015052
6 0.08766751
7 0.06591404
8 0.0051032812
9 0.009672705


==> chapter3_sources/model3.txt <==
0 0.015249227
1 0.019141639
2 0.028622258
3 0.5259397
4 0.014247924
5 0.115192674
6 0.17980312
7 0.068110265
8 0.010043953
9 0.023649205


==> chapter3_sources/model4.txt <==
0 0.014691047
1 0.0195441
2 0.023258744
3 0.5083743
4 0.018650223
5 0.14859578
6 0.16148293
7 0.072807424
8 0.011703705
9 0.020891791


==> chapter3_sources/p_8bit_layer.txt <==
0 0.11
1 0.22
2 0.33
3 0.444

==> chapter3_sources/p_8bit_layer1.txt <==
1	0.671794872
2	0.666666667
3	0.653846154
4	0.643589744
5	0.628205128
6	0.643589744
7	0.630769231
8	0.648717949
9	0.623076923
10	0.646153846
11	0.671794872
12	0.628205128
13	0.630769231
14	0.638461538
15	0.623076923
16	0.579487179
17	0.643589744
18	0.656410256
19	0.630769231
20	0.58974359
21	0.664102564
22	0.628205128
23	0.643589744
24	0.664102564
25	0.671794872
26	0.648717949
27	0.646153846
28	0.648717949
29	0.617948718
30	0.579487179
31	0.61025641
32	0.635897436
33	0.682051282
34	0.628205128
35	0.612820513
36	0.628205128
37	0.635897436
38	0.605128205
39	0.594871795
40	0.641025641
41	0.605128205
42	0.648717949
43	0.638461538
44	0.61025641
45	0.620512821
46	0.674358974
47	0.651282051
48	0.628205128
49	0.638461538
50	0.633333333
51	0.658974359
52	0.615384615
53	0.651282051
54	0.643589744
55	0.653846154
56	0.623076923
57	0.602564103
58	0.605128205
59	0.661538462
60	0.646153846
61	0.676923077
62	0.628205128
63	0.638461538
64	0.666666667
65	0.658974359
66	0.620512821
67	0.602564103
68	0.625641026
69	0.58974359
70	0.612820513
71	0.620512821
72	0.633333333
73	0.620512821
74	0.597435897
75	0.628205128
76	0.661538462
77	0.646153846
78	0.623076923
79	0.630769231
80	0.638461538
81	0.615384615
82	0.625641026
83	0.594871795
84	0.633333333
85	0.607692308
86	0.615384615
87	0.617948718
88	0.664102564
89	0.612820513
90	0.564102564
91	0.630769231
92	0.625641026
93	0.58974359
94	0.684615385
95	0.628205128
96	0.630769231
97	0.630769231
98	0.646153846
99	0.628205128
100	0.612820513
101	0.605128205
102	0.6
103	0.615384615
104	0.602564103
105	0.6
106	0.643589744
107	0.6
108	0.569230769
109	0.615384615
110	0.607692308
111	0.556410256
112	0.594871795
113	0.551282051
114	0.620512821
115	0.625641026
116	0.658974359
117	0.612820513
118	0.574358974
119	0.566666667
120	0.594871795
121	0.630769231
122	0.646153846
123	0.623076923
124	0.607692308
125	0.564102564
126	0.607692308
127	0.6
128	0.623076923
129	0.574358974
130	0.61025641
131	0.602564103
132	0.615384615
133	0.569230769
134	0.630769231
135	0.620512821
136	0.615384615
137	0.607692308
138	0.579487179
139	0.633333333
140	0.620512821
141	0.615384615
142	0.6
143	0.584615385
144	0.630769231
145	0.617948718
146	0.646153846
147	0.61025641
148	0.612820513
149	0.571794872
150	0.61025641
151	0.594871795
152	0.58974359
153	0.615384615
154	0.61025641
155	0.628205128
156	0.58974359
157	0.594871795
158	0.6
159	0.633333333
160	0.582051282
161	0.61025641
162	0.61025641
163	0.620512821
164	0.646153846
165	0.556410256
166	0.582051282
167	0.553846154
168	0.615384615
169	0.628205128
170	0.6
171	0.592307692
172	0.566666667
173	0.628205128
174	0.579487179
175	0.620512821


==> chapter3_sources/p_8bit_layer2.txt <==
1	0.535897436
2	0.479487179
3	0.502564103
4	0.533333333
5	0.525641026
6	0.502564103
7	0.471794872
8	0.558974359
9	0.523076923
10	0.517948718
11	0.582051282
12	0.515384615
13	0.538461538
14	0.564102564
15	0.515384615
16	0.530769231
17	0.515384615
18	0.546153846
19	0.528205128
20	0.548717949
21	0.548717949
22	0.528205128
23	0.482051282
24	0.541025641
25	0.548717949
26	0.515384615
27	0.523076923
28	0.517948718
29	0.574358974
30	0.507692308
31	0.558974359
32	0.576923077
33	0.523076923
34	0.558974359
35	0.543589744
36	0.530769231
37	0.525641026
38	0.576923077
39	0.576923077
40	0.564102564
41	0.564102564
42	0.564102564
43	0.51025641
44	0.543589744
45	0.6
46	0.556410256
47	0.58974359
48	0.541025641
49	0.528205128
50	0.592307692
51	0.6
52	0.553846154
53	0.538461538
54	0.523076923
55	0.566666667
56	0.520512821
57	0.546153846
58	0.528205128
59	0.553846154
60	0.61025641
61	0.612820513
62	0.579487179
63	0.530769231
64	0.58974359
65	0.564102564
66	0.523076923
67	0.587179487
68	0.564102564
69	0.533333333
70	0.576923077
71	0.546153846
72	0.607692308
73	0.520512821
74	0.558974359
75	0.535897436
76	0.525641026
77	0.548717949
78	0.543589744
79	0.556410256
80	0.530769231
81	0.541025641
82	0.553846154
83	0.535897436
84	0.543589744
85	0.566666667
86	0.576923077
87	0.507692308
88	0.51025641
89	0.541025641
90	0.597435897
91	0.512820513
92	0.574358974
93	0.574358974
94	0.566666667
95	0.556410256
96	0.556410256
97	0.535897436
98	0.533333333
99	0.576923077
100	0.546153846
101	0.571794872
102	0.579487179
103	0.584615385
104	0.556410256
105	0.561538462
106	0.579487179
107	0.566666667
108	0.594871795
109	0.582051282
110	0.569230769
111	0.553846154
112	0.582051282
113	0.569230769
114	0.551282051
115	0.556410256
116	0.566666667
117	0.584615385
118	0.571794872
119	0.569230769
120	0.625641026
121	0.615384615
122	0.612820513
123	0.548717949
124	0.564102564
125	0.561538462
126	0.569230769
127	0.605128205
128	0.558974359
129	0.6
130	0.538461538
131	0.607692308
132	0.556410256
133	0.605128205
134	0.553846154
135	0.576923077
136	0.594871795
137	0.574358974
138	0.592307692
139	0.615384615
140	0.587179487
141	0.607692308
142	0.571794872
143	0.584615385
144	0.628205128
145	0.566666667
146	0.548717949
147	0.548717949
148	0.633333333
149	0.623076923
150	0.597435897
151	0.487179487
152	0.571794872
153	0.597435897
154	0.615384615
155	0.553846154
156	0.571794872
157	0.576923077
158	0.576923077
159	0.597435897
160	0.543589744
161	0.597435897
162	0.566666667
163	0.582051282
164	0.643589744
165	0.564102564
166	0.584615385
167	0.541025641
168	0.594871795
169	0.602564103
170	0.646153846
171	0.592307692
172	0.551282051
173	0.630769231
174	0.564102564
175	0.584615385


==> chapter3_sources/p_8bit_layer3.txt <==
1	0.828205128
2	0.787179487
3	0.743589744
4	0.705128205
5	0.68974359
6	0.7
7	0.741025641
8	0.674358974
9	0.684615385
10	0.687179487
11	0.671794872
12	0.651282051
13	0.707692308
14	0.658974359
15	0.68974359
16	0.682051282
17	0.687179487
18	0.661538462
19	0.641025641
20	0.643589744
21	0.651282051
22	0.705128205
23	0.71025641
24	0.687179487
25	0.715384615
26	0.687179487
27	0.68974359
28	0.664102564
29	0.666666667
30	0.658974359
31	0.658974359
32	0.7
33	0.705128205
34	0.623076923
35	0.661538462
36	0.679487179
37	0.676923077
38	0.643589744
39	0.671794872
40	0.671794872
41	0.653846154
42	0.68974359
43	0.648717949
44	0.648717949
45	0.607692308
46	0.635897436
47	0.661538462
48	0.628205128
49	0.682051282
50	0.653846154
51	0.68974359
52	0.658974359
53	0.638461538
54	0.641025641
55	0.648717949
56	0.6
57	0.628205128
58	0.666666667
59	0.687179487
60	0.666666667
61	0.628205128
62	0.628205128
63	0.687179487
64	0.620512821
65	0.630769231
66	0.623076923
67	0.638461538
68	0.648717949
69	0.656410256
70	0.661538462
71	0.651282051
72	0.617948718
73	0.646153846
74	0.638461538
75	0.635897436
76	0.615384615
77	0.661538462
78	0.661538462
79	0.664102564
80	0.664102564
81	0.643589744
82	0.625641026
83	0.730769231
84	0.671794872
85	0.635897436
86	0.653846154
87	0.625641026
88	0.630769231
89	0.607692308
90	0.641025641
91	0.653846154
92	0.669230769
93	0.669230769
94	0.641025641
95	0.612820513
96	0.641025641
97	0.666666667
98	0.646153846
99	0.692307692
100	0.625641026
101	0.628205128
102	0.61025641
103	0.6
104	0.630769231
105	0.628205128
106	0.635897436
107	0.602564103
108	0.615384615
109	0.602564103
110	0.617948718
111	0.628205128
112	0.630769231
113	0.566666667
114	0.607692308
115	0.643589744
116	0.605128205
117	0.597435897
118	0.635897436
119	0.628205128
120	0.638461538
121	0.612820513
122	0.61025641
123	0.607692308
124	0.617948718
125	0.620512821
126	0.597435897
127	0.597435897
128	0.587179487
129	0.661538462
130	0.648717949
131	0.635897436
132	0.602564103
133	0.602564103
134	0.625641026
135	0.612820513
136	0.607692308
137	0.617948718
138	0.641025641
139	0.635897436
140	0.648717949
141	0.630769231
142	0.633333333
143	0.630769231
144	0.592307692
145	0.61025641
146	0.638461538
147	0.643589744
148	0.646153846
149	0.651282051
150	0.633333333
151	0.630769231
152	0.646153846
153	0.58974359
154	0.641025641
155	0.633333333
156	0.592307692
157	0.641025641
158	0.605128205
159	0.602564103
160	0.58974359
161	0.579487179
162	0.623076923
163	0.605128205
164	0.620512821
165	0.628205128
166	0.607692308
167	0.620512821
168	0.597435897
169	0.638461538
170	0.648717949
171	0.6
172	0.638461538
173	0.602564103
174	0.574358974
175	0.635897436


==> chapter3_sources/p_8bit_layer4.txt <==
1	0.741025641
2	0.661538462
3	0.684615385
4	0.676923077
5	0.661538462
6	0.633333333
7	0.612820513
8	0.671794872
9	0.684615385
10	0.628205128
11	0.628205128
12	0.635897436
13	0.694871795
14	0.638461538
15	0.658974359
16	0.587179487
17	0.646153846
18	0.635897436
19	0.58974359
20	0.615384615
21	0.661538462
22	0.633333333
23	0.615384615
24	0.620512821
25	0.607692308
26	0.61025641
27	0.633333333
28	0.646153846
29	0.620512821
30	0.607692308
31	0.607692308
32	0.625641026
33	0.633333333
34	0.630769231
35	0.6
36	0.620512821
37	0.643589744
38	0.628205128
39	0.574358974
40	0.625641026
41	0.643589744
42	0.669230769
43	0.671794872
44	0.582051282
45	0.533333333
46	0.612820513
47	0.623076923
48	0.61025641
49	0.635897436
50	0.633333333
51	0.587179487
52	0.617948718
53	0.643589744
54	0.594871795
55	0.61025641
56	0.584615385
57	0.643589744
58	0.6
59	0.602564103
60	0.6
61	0.556410256
62	0.605128205
63	0.602564103
64	0.594871795
65	0.623076923
66	0.620512821
67	0.653846154
68	0.620512821
69	0.643589744
70	0.638461538
71	0.579487179
72	0.630769231
73	0.605128205
74	0.61025641
75	0.643589744
76	0.635897436
77	0.602564103
78	0.607692308
79	0.58974359
80	0.638461538
81	0.623076923
82	0.597435897
83	0.61025641
84	0.623076923
85	0.594871795
86	0.612820513
87	0.58974359
88	0.617948718
89	0.602564103
90	0.625641026
91	0.587179487
92	0.605128205
93	0.61025641
94	0.594871795
95	0.605128205
96	0.582051282
97	0.571794872
98	0.592307692
99	0.579487179
100	0.597435897
101	0.584615385
102	0.582051282
103	0.628205128
104	0.605128205
105	0.561538462
106	0.566666667
107	0.612820513
108	0.582051282
109	0.571794872
110	0.561538462
111	0.576923077
112	0.61025641
113	0.582051282
114	0.528205128
115	0.538461538
116	0.530769231
117	0.569230769
118	0.594871795
119	0.556410256
120	0.579487179
121	0.569230769
122	0.574358974
123	0.582051282
124	0.597435897
125	0.602564103
126	0.602564103
127	0.553846154
128	0.612820513
129	0.587179487
130	0.633333333
131	0.564102564
132	0.571794872
133	0.571794872
134	0.602564103
135	0.592307692
136	0.620512821
137	0.607692308
138	0.579487179
139	0.584615385
140	0.620512821
141	0.605128205
142	0.651282051
143	0.569230769
144	0.571794872
145	0.546153846
146	0.587179487
147	0.582051282
148	0.643589744
149	0.61025641
150	0.587179487
151	0.584615385
152	0.571794872
153	0.553846154
154	0.58974359
155	0.543589744
156	0.592307692
157	0.592307692
158	0.623076923
159	0.548717949
160	0.6
161	0.592307692
162	0.574358974
163	0.594871795
164	0.543589744
165	0.569230769
166	0.541025641
167	0.556410256
168	0.594871795
169	0.615384615
170	0.551282051
171	0.561538462
172	0.623076923
173	0.556410256
174	0.615384615
175	0.620512821


==> chapter3_sources/p_8bit_layer5.txt <==
1	0.853846154
2	0.938461538
3	0.912820513
4	0.923076923
5	0.874358974
6	0.879487179
7	0.841025641
8	0.856410256
9	0.841025641
10	0.869230769
11	0.815384615
12	0.838461538
13	0.825641026
14	0.835897436
15	0.797435897
16	0.835897436
17	0.771794872
18	0.784615385
19	0.78974359
20	0.792307692
21	0.769230769
22	0.761538462
23	0.753846154
24	0.784615385
25	0.769230769
26	0.753846154
27	0.756410256
28	0.771794872
29	0.753846154
30	0.794871795
31	0.743589744
32	0.728205128
33	0.728205128
34	0.743589744
35	0.697435897
36	0.712820513
37	0.7
38	0.758974359
39	0.758974359
40	0.720512821
41	0.717948718
42	0.730769231
43	0.674358974
44	0.743589744
45	0.684615385
46	0.697435897
47	0.741025641
48	0.707692308
49	0.7
50	0.720512821
51	0.682051282
52	0.68974359
53	0.671794872
54	0.717948718
55	0.687179487
56	0.68974359
57	0.733333333
58	0.674358974
59	0.717948718
60	0.7
61	0.656410256
62	0.684615385
63	0.684615385
64	0.717948718
65	0.651282051
66	0.674358974
67	0.651282051
68	0.664102564
69	0.682051282
70	0.623076923
71	0.679487179
72	0.68974359
73	0.666666667
74	0.730769231
75	0.674358974
76	0.653846154
77	0.671794872
78	0.623076923
79	0.664102564
80	0.676923077
81	0.676923077
82	0.656410256
83	0.674358974
84	0.656410256
85	0.653846154
86	0.651282051
87	0.628205128
88	0.630769231
89	0.646153846
90	0.661538462
91	0.661538462
92	0.61025641
93	0.661538462
94	0.669230769
95	0.628205128
96	0.643589744
97	0.658974359
98	0.671794872
99	0.615384615
100	0.635897436
101	0.617948718
102	0.61025641
103	0.571794872
104	0.574358974
105	0.628205128
106	0.576923077
107	0.592307692
108	0.564102564
109	0.597435897
110	0.582051282
111	0.541025641
112	0.615384615
113	0.548717949
114	0.579487179
115	0.574358974
116	0.561538462
117	0.602564103
118	0.58974359
119	0.574358974
120	0.584615385
121	0.605128205
122	0.546153846
123	0.587179487
124	0.582051282
125	0.546153846
126	0.58974359
127	0.564102564
128	0.543589744
129	0.546153846
130	0.592307692
131	0.602564103
132	0.58974359
133	0.571794872
134	0.594871795
135	0.620512821
136	0.525641026
137	0.564102564
138	0.587179487
139	0.561538462
140	0.579487179
141	0.553846154
142	0.482051282
143	0.541025641
144	0.556410256
145	0.556410256
146	0.579487179
147	0.561538462
148	0.556410256
149	0.558974359
150	0.564102564
151	0.543589744
152	0.530769231
153	0.579487179
154	0.548717949
155	0.520512821
156	0.576923077
157	0.564102564
158	0.564102564
159	0.584615385
160	0.587179487
161	0.546153846
162	0.533333333
163	0.553846154
164	0.574358974
165	0.551282051
166	0.564102564
167	0.58974359
168	0.51025641
169	0.576923077
170	0.546153846
171	0.546153846
172	0.556410256
173	0.607692308
174	0.530769231
175	0.546153846

